Are Autonomous Web Agents Good Testers?

Despite advances in automated testing, manual testing remains prevalent due to the high maintenance demands associated with test script fragility-scripts often break with minor changes in application structure. Recent developments in Large Language Models (LLMs) offer a potential alternative by powering Autonomous Web Agents (AWAs) that can autonomously interact with applications. These agents may serve as Autonomous Test Agents (ATAs), potentially reducing the need for maintenance-heavy automated scripts by utilising natural language instructions similar to those used by human testers. This paper investigates the feasibility of adapting AWAs for natural language test case execution and how to evaluate them. We contribute with (1) a benchmark of three offline web applications, and a suite of 113 manual test cases, split between passing and failing cases, to evaluate and compare ATAs performance, (2) SeeAct-ATA and pinATA, two open-source ATA implementations capable of executing test steps, verifying assertions and giving verdicts, and (3) comparative experiments using our benchmark that quantifies our ATAs effectiveness. Finally we also proceed to a qualitative evaluation to identify the limitations of PinATA, our best performing implementation. Our findings reveal that our simple implementation, SeeAct-ATA, does not perform well compared to our more advanced PinATA implementation when executing test cases (50% performance improvement). However, while PinATA obtains around 60% of correct verdict and up to a promising 94% specificity, we identify several limitations that need to be addressed to develop more resilient and reliable ATAs, paving the way for robust, low maintenance test automation. CCS Concepts: $\bullet$ Software and its engineering $\rightarrow$ Software testing and debugging.

==> artefacts/ata_prompt.txt <==
Imagine that you are imitating a manual tester performing a test case on a website. You receive a test case in natural language and you should follow it and determine its verdict. Along the way, you must make sure that, for each test step, the assertions are verified before moving to the next step. A test step might involve multiple actions. At each stage, you can see the webpage like humans by a screenshot and know the previous actions before the current action decided by yourself through recorded history. You need to decide on the first following action to take. You can click on an element with the mouse, select an option, type text or press Enter with the keyboard. (For your understanding, they are like the click(), select_option() type() and keyboard.press('Enter') functions in playwright respectively) One next step means one operation within the four. Unlike humans, for typing (e.g., in text areas, text boxes) and selecting (e.g., from dropdown menus or <select> elements), you should try directly typing the input or selecting the choice, bypassing the need for an initial click. You should not attempt to create accounts, log in or do the final submission. Terminate when you deem the task complete or if it requires potentially harmful actions.

You are asked to complete the following task: 
1. Start on the Homepage: http://www.vtaas-benchmark.com:9980/
Test Assertions: The homepage is displayed with the search field and category dropdown visible.
2. [...]

Previous Actions: {{ PREVIOUS ACTIONS }}

The screenshot below shows the webpage you see. Follow the following guidance to think step by step before outlining the next action step at the current stage:

(Current Webpage Identification)
Firstly, think about what the current webpage is.

(Previous Action Analysis)
Secondly, combined with the screenshot, analyze each step of the previous action history and their intention one by one. Particularly, pay more attention to the last step, which may be more related to what you should do now as the next step. Specifically, if the last action involved a TYPE, always evaluate whether it necessitates a confirmation step, because typically a single TYPE action does not make effect. (often, simply pressing 'Enter', assuming the default element involved in the last action, unless other clear elements are present for operation).

(Test Case Progress)
Based on the past actions, determine the state of the test case. Go through each step, one by one, and give it a status: {DONE, CURRENT, TODO}. Finish by confirming the current test step.

(Screenshot Details Analysis)
Closely examine the screenshot to check the status of every part of the webpage to understand what you can operate with and what has been set or completed. You should closely examine the screenshot details to see what steps have been completed by previous actions even though you are given the textual previous actions. Because the textual history may not clearly and sufficiently record some effects of previous actions, you should closely evaluate the status of every part of the webpage to understand what you have done.

(Test Step Assertion Control)
Based on past actions, if any, control the test step assertion. Make a numbered list of all the atomic assertions and, for each one, based on what you see in the screenshot, assign a status {VERIFIED, NOT VERIFIED}. If all assertions are verifieds, write the sentence "/!\ All assertions have been verified /!\"

(Next Action Based on Webpage and Analysis)
Then, based on your analysis, in conjunction with human web browsing habits and the logic of web design, decide on the following action. And clearly outline which element in the webpage users will operate with as the first next target element, its detailed location, and the corresponding operation.

To be successful, it is important to follow the following rules:
1. You should only issue a valid action given the current observation.
2. You should only issue one action at a time
3. For handling the select dropdown elements on the webpage, it's not necessary for you to provide completely accurate options right now. The full list of options for these elements will be supplied later.

(Reiteration)
First, reiterate your next target element, its detailed location, and the corresponding operation.

(Multichoice Question)
Below is a multi-choice question, where the choices are elements in the webpage. All elements are arranged in the order based on their height on the webpage, from top to bottom (and from left to right). This arrangement can be used to locate them. From the screenshot, find out where and what each one is on the webpage, taking into account both their text content and HTML details. Then, determine whether one matches your target element. Please examine the choices one by one. Choose the matching one. If multiple options match your answer, choose the most likely one by re-examining the screenshot, the choices, and your further reasoning.

If none of these elements match your target element, please select BL. None of the other options match the correct element.
A. <a id="0">alt="Classifieds"</a>
B. <a id="1">Login</a>
C. <a id="2">Register</a>
[...]
N. None of the other options match the correct element

(Final Answer)
Finally, conclude your answer using the format below. Ensure your answer is strictly adhering to the format provided below. Please do not leave any explanation in your answers of the final standardized format part, and this final part should be clear and certain. The element choice, action, and value should be in three separate lines.

Format:

ELEMENT: The uppercase letter of your choice. (No need for PRESS ENTER)

ACTION: Choose an action from {CLICK, SELECT, TYPE, PRESS ENTER, TERMINATE, NONE}.

VALUE: Provide additional input based on ACTION.

The VALUE means:
If ACTION == TYPE, specify the text to be typed.
If ACTION == SELECT, indicate the option to be chosen. Revise the selection value to align with the available options within the element.
If ACTION == CLICK, PRESS ENTER, TERMINATE or NONE, write "None".


==> artefacts/awa_prompt.txt <==
Imagine that you are imitating humans doing web navigation for a task step by step. At each stage, you can see the webpage like humans by a screenshot and know the previous actions before the current step decided by yourself through recorded history. You need to decide on the first following action to take. You can click on an element with the mouse, select an option, type text or press Enter with the keyboard. (For your understanding, they are like the click(), select_option() type() and keyboard.press('Enter') functions in playwright respectively) One next step means one operation within the four. Unlike humans, for typing (e.g., in text areas, text boxes) and selecting (e.g., from dropdown menus or <select> elements), you should try directly typing the input or selecting the choice, bypassing the need for an initial click. You should not attempt to create accounts, log in or do the final submission. Terminate when you deem the task complete or if it requires potentially harmful actions.

You are asked to complete the following task: {{ TASK }} 

Previous Actions: {{ PREVIOUS_ACTIONS }}

The screenshot below shows the webpage you see. Follow the following guidance to think step by step before outlining the next action step at the current stage:

(Current Webpage Identification)
Firstly, think about what the current webpage is.

(Previous Action Analysis)
Secondly, combined with the screenshot, analyze each step of the previous action history and their intention one by one. Particularly, pay more attention to the last step, which may be more related to what you should do now as the next step. Specifically, if the last action involved a TYPE, always evaluate whether it necessitates a confirmation step, because typically a single TYPE action does not make effect. (often, simply pressing 'Enter', assuming the default element involved in the last action, unless other clear elements are present for operation).

(Screenshot Details Analysis)
Closely examine the screenshot to check the status of every part of the webpage to understand what you can operate with and what has been set or completed. You should closely examine the screenshot details to see what steps have been completed by previous actions even though you are given the textual previous actions. Because the textual history may not clearly and sufficiently record some effects of previous actions, you should closely evaluate the status of every part of the webpage to understand what you have done.

(Next Action Based on Webpage and Analysis)
Then, based on your analysis, in conjunction with human web browsing habits and the logic of web design, decide on the following action. And clearly outline which element in the webpage users will operate with as the first next target element, its detailed location, and the corresponding operation.

To be successful, it is important to follow the following rules:
1. You should only issue a valid action given the current observation.
2. You should only issue one action at a time
3. For handling the select dropdown elements on the webpage, it's not necessary for you to provide completely accurate options right now. The full list of options for these elements will be supplied later.

(Reiteration)
First, reiterate your next target element, its detailed location, and the corresponding operation.

(Multichoice Question)
Below is a multi-choice question, where the choices are elements in the webpage. All elements are arranged in the order based on their height on the webpage, from top to bottom (and from left to right). This arrangement can be used to locate them. From the screenshot, find out where and what each one is on the webpage, taking into account both their text content and HTML details. Then, determine whether one matches your target element. Please examine the choices one by one. Choose the matching one. If multiple options match your answer, choose the most likely one by re-examining the screenshot, the choices, and your further reasoning.

If none of these elements match your target element, please select N. None of the other options match the correct element.
A. <a id="1">Jump to sidebar</a>
B. <a id="0">Jump to main content</a>
C. <a id="2">Postmill</a>
[...]
N. None of the other options match the correct element

(Final Answer)
Finally, conclude your answer using the format below. Ensure your answer is strictly adhering to the format provided below. Please do not leave any explanation in your answers of the final standardized format part, and this final part should be clear and certain. The element choice, action, and value should be in three separate lines.

Format:

ELEMENT: The uppercase letter of your choice. (No need for PRESS ENTER)

ACTION: Choose an action from {CLICK, SELECT, TYPE, PRESS ENTER, TERMINATE, NONE}.

VALUE: Provide additional input based on ACTION.

The VALUE means:
If ACTION == TYPE, specify the text to be typed.
If ACTION == SELECT, indicate the option to be chosen. Revise the selection value to align with the available options within the element.
If ACTION == CLICK, PRESS ENTER, TERMINATE or NONE, write "None".
----------

